Improving CFD simulations by local machine-learned correction

High-fidelity computational fluid dynamics (CFD) simulations for design space explorations can be exceedingly expensive due to the cost associated with resolving the finer scales. This computational cost/accuracy trade-off is a major challenge for modern CFD simulations. In the present study, we propose a method that uses a trained machine learning model that has learned to predict the discretization error as a function of largescale flow features to inversely estimate the degree of lost information due to mesh coarsening. This information is then added back to the low-resolution solution during runtime, thereby enhancing the quality of the under-resolved coarse mesh simulation. The use of a coarser mesh produces a non-linear benefit in speed while the cost of inferring and correcting for the lost information has a linear cost. We demonstrate the numerical stability of a problem of engineering interest, a 3D turbulent channel flow. In addition to this demonstration, we further show the potential for speedup without sacrificing solution accuracy using this method, thereby making the cost/accuracy trade-off of CFD more favorable.

==> abstract.txt <==
Computational fluid dynamics (CFD) simulations can be exceedingly computationally expensive, even though the end user may mostly be concerned with larger-scale features of the flow.  Often, accurate prediction of larger-scale features requires a relatively fine mesh in order to accurately represent the physics of interest.  The cost of the simulation increases non-linearly with the number of computational cells in the domain.  This standard approach is particularly inefficient when repeated evaluations for design space exploration can often become computationally expensive. In the present study, we propose a method that uses a trained machine learning model that has learned to predict the discretization error as a function of large-scale flow features to inversely estimate the degree of lost information due to mesh coarsening. This information is then added back to the low-resolution solution during runtime, thereby in effect enhancing the quality of the under-resolved coarse mesh simulation. The use of a coarser mesh produces a non-linear benefit in speed while the cost of inferring and correcting for the lost information has a linear cost.  The correction is implemented by adding a source term to the Navier-Stokes that is intended to correct for the discretization error based on the concept of a modified diferential equation.  We then train a network to learn the differences in predictions between a coarse-mesh and fine-mesh simulation. The investigation works within the confines of an existing CFD code where it is difficult to train the network through automatic differentiation and back-propagation.  Instead, we take advantage of the fact that a CFD simulation is providing large quantities of data, such as velocity in each cell in the mesh.  The large quantity of data allows a posteriori training based on the assumption that errors are primarily local.  This training process requires us to treat the fine-mesh result as the ground truth.  The error is calculated by interpolating the fine-mesh result to a coarse mesh and examining the difference.  The discrepancy is subtracted in the force of the previously-mentioned source term.  We demonstrate the numerical stability of a problem of engineering interest, a 3D turbulent channel flow. In addition to this demonstration, we further show the potential for speedup without sacrificing solution accuracy using this method, thereby making the cost/accuracy trade-off favorable.   The user chooses an acceptable level of error that is attainable using a coarse mesh combined with the error correction.  Even on a modestly-sized problem, a speedup of three to five is observed.   It is expected that larger problems will demonstrate an even greater benefit.

